Primitive Variable Solvers for Conservative General Relativistic Magnetohydrodynamics

Conservative numerical schemes for general relativistic magnetohydrodynamics (GRMHD) require a method for transforming between ``conserved'' variables such as momentum and energy density and ``primitive'' variables such as rest-mass density, internal energy, and components of the four-velocity. The forward transformation (primitive to conserved) has a closed-form solution, but the inverse transformation (conserved to primitive) requires the solution of a set of five nonlinear equations. Here we discuss the mathematical properties of the inverse transformation and present six numerical methods for performing the inversion. The first method solves the full set of five nonlinear equations directly using a Newton-Raphson scheme and a guess from the previous timestep. The other methods reduce the five nonlinear equations to either one or two nonlinear equations that are solved numerically. Comparisons between the methods are made using a survey over phase space, a two-dimensional explosion problem, and a general relativistic MHD accretion disk simulation. The run-time of the methods is also examined. Code implementing the schemes is available for download on the web.

==> tab2.txt <==
Title: Primitive Variable Solvers for Conservative General Relativistic
      Magnetohydrodynamics
Authors: Noble S.C., Gammie C.F., McKinney J.C., Del Zanna L.
Table: Kerr-Schild Coordinates (a=0.9375) used in the Parameter Space Survey
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
  Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
  1- 23 E23.16 ---   cos(Phi)  The cos({Phi}) value (1,2)
 25- 46 E22.16 ---   x1        Radial-like corrdinate  (1,3)
 48- 69 E22.16 ---   x2        The {theta}-like cordinate (1,3,4)
 71- 92 E22.16 ---   r         Kerr-Schild coordinate (1,5)
 94-115 E22.16 ---   theta     Kerr-Schild coordinate (1,6)
117-138 E22.16 ---   tildeu1   Spatial tilde{u}^1^ component (1,7)
140-162 E23.16 ---   tildeu2   Spatial tilde{u}^2^ component (1,7)
164-185 E22.16 ---   tildeu3   Spatial tilde{u}^3^ component (1,7)
187-209 E23.16 ---   B1        HARM's spatial magnetic B^1^ vector (1,8)
211-233 E23.16 ---   B2        HARM's spatial magnetic B^2^ vector (1,8)
235-257 E23.16 ---   B3        HARM's spatial magnetic B^3^ vector (1,8)
259-281 E23.16 ---   g00       Covariant metric g_0 0_ component (1,9)
283-304 E22.16 ---   g01       Covariant metric g_0 1_ component (1,9)
306-327 E22.16 ---   g02       Covariant metric g_0 2_ component (1,9)
329-351 E23.16 ---   g03       Covariant metric g_0 3_ component (1,9)
353-374 E22.16 ---   g11       Covariant metric g_1 1_ component (1,9)
376-397 E22.16 ---   g12       Covariant metric g_1 2_ component (1,9)
399-421 E23.16 ---   g13       Covariant metric g_1 3_ component (1,9)
423-444 E22.16 ---   g22       Covariant metric g_2 2_ component (1,9)
446-467 E22.16 ---   g23       Covariant metric g_2 3_ component (1,9)
469-490 E22.16 ---   g33       Covariant metric g_3 3_ component (1,9)
--------------------------------------------------------------------------------
Note (1): The units used here are dimensionless, geometrized units.  In other
         words, we have set G = c = 1 and the remaining length scale has been
         eliminated by normalizing it the mass of the black hole.
Note (2): Equal to tilde{u}_#_ B^#^ /sqrt[tilde{u}_#_ tilde{u}^#^ B_j_ B^j^].
Note (3): Used in the accretion disk simulations.
Note (4): Equal to {pi} x^(2)^ + (1-h)/2 sin(2 {pi} x^(2)^).
Note (5): Normalized to the mass of the black hole.
Note (6): Angle from the positive z-axis.
Note (7): The spatial components (w.r.t the coordinates x^(1)^, x^(2)^, {phi})
         of the projected 4-velocity.
Note (8): See eq. (5), (w.r.t the coordinates x^(1)^, x^(2)^, {phi}).
Note (9): Unique components of the covariant form of the metric, where the
         indices correspond to the coordinates in the following way:
         a,b = (0,1,2,3) -> (t, x^(1)^, x^(2)^, {phi}) as in the vectors.
-------------------------------------------------------------------------------- 
-7.5098389800000009e-01	2.1035432906628642e+00	4.8046875000000000e-01	8.1951563495290980e+00	1.5522808315991967e+00	3.0012394950000000e-02	-4.1339901160000001e-03	4.7043990680000002e-02	1.3058133930000002e-04	-7.9069660960000000e-05	-2.4195406200000001e-03	-7.5595450007915277e-01	1.9999910282503341e+00	0.0000000000000000e+00	-2.2871422962513746e-01	8.3550826767394057e+01	0.0000000000000000e+00	-9.5546743503971268e+00	6.1768675518809339e+01	0.0000000000000000e+00	6.8230517057546578e+01
-2.4980279890000001e-01	3.1837483770115210e-01	3.8671875000000000e-01	1.3748915258301042e+00	1.4435232790392496e+00	2.2371913889999999e+00	4.8222631490000001e-02	2.2841109519999998e+00	1.1072214500000000e-02	-3.4002632680000000e-03	-1.3762776740000002e-01	4.4384455924185873e-01	1.9851296491175334e+00	0.0000000000000000e+00	-1.3317961469138573e+00	4.6196646400452170e+00	0.0000000000000000e+00	-3.0992693955185304e+00	4.1513378631786653e+00	0.0000000000000000e+00	3.9530605810106496e+00
-4.9960784270000003e-01	9.8448246940328343e-01	2.1484375000000000e-01	2.6764263933865355e+00	1.0164472921831671e+00	2.2420128930000002e-01	9.0877079760000000e-03	4.4571699510000001e-01	4.9513447110000001e-03	-5.5953729600000004e-04	-1.7044466150000000e-02	-2.7730475167879520e-01	1.9342406369819090e+00	0.0000000000000000e+00	-4.8979336085429753e-01	1.2340110931195223e+01	0.0000000000000000e+00	-3.1247944494310067e+00	9.7245116590160762e+01	0.0000000000000000e+00	6.1457388001627944e+00
9.9981579880000004e-01	3.1426711961181888e+00	9.1015625000000000e-01	2.3165664318011814e+01	2.6720910216583511e+00	3.6413516770000000e-03	5.7416371660000011e-05	1.6980579600000000e-02	2.9376568170000002e-05	3.0444803660000000e-07	1.3177238130000001e-04	-9.1377763505615228e-01	1.9973983629942849e+00	0.0000000000000000e+00	-1.6546907613031889e-02	5.8291906328127766e+02	0.0000000000000000e+00	-4.8290356419091500e+00	1.3431110120206818e+04	0.0000000000000000e+00	1.1003690816032010e+02
-9.9749575010000002e-01	3.2758927224586150e+00	1.2890625000000000e-01	2.6466842481972822e+01	6.5845740703482269e-01	2.3993759190000003e-03	-5.8296466070000002e-05	1.1233354750000001e-02	-1.5489185830000002e-05	5.5119372709999999e-07	-6.0091425540000011e-05	-9.2449301784804827e-01	1.9984314029048393e+00	0.0000000000000000e+00	-2.6504262716471001e-02	7.5338592011727167e+02	0.0000000000000000e+00	-9.9918057355653094e+00	1.5210331220612574e+04	0.0000000000000000e+00	2.6261622556035672e+02
5.0004412200000004e-01	4.5159636404157838e-01	5.1953125000000000e-01	1.5708177820590865e+00	1.5893118219905966e+00	1.7697864660000000e+00	-3.0198982110000002e-04	1.7753555329999999e+00	8.8654672779999999e-03	-6.6829986680000007e-04	3.8416169930000001e-02	2.7306671386732040e-01	1.9997558318903139e+00	0.0000000000000000e+00	-1.1930909310682061e+00	5.6087205249426946e+00	0.0000000000000000e+00	-3.3462653222417384e+00	2.2696374832128301e+00	0.0000000000000000e+00	4.4633670051510599e+00
7.4900028830000009e-01	1.2775698273522211e+00	3.9453125000000000e-01	3.5879098818942952e+00	1.4547875333148175e+00	1.6524380410000000e-01	3.2716092080000000e-03	2.1786209240000001e-01	1.1948025680000001e-04	-3.2755039340000001e-05	9.2474295150000009e-04	-4.4308182736787416e-01	1.9981722149933172e+00	0.0000000000000000e+00	-5.1511566376266560e-01	2.0042359156495870e+01	0.0000000000000000e+00	-5.1667884593734268e+00	2.5541195233729830e+01	0.0000000000000000e+00	1.4044208183361203e+01
2.5023879090000001e-01	8.7790524833094241e-01	8.7109375000000000e-01	2.4058547560371402e+00	2.4831352465549705e+00	1.2979360819999999e-01	-6.9704936549999999e-03	4.8097292000000003e-01	-1.3540294520000001e-02	-5.6142045870000005e-04	1.8092476140000001e-02	-2.4081154748788391e-01	1.8264971492047510e+00	0.0000000000000000e+00	-2.6648833820690693e-01	1.0182423960449057e+01	0.0000000000000000e+00	-1.4856290585067191e+00	1.3751290690456875e+02	0.0000000000000000e+00	2.5898066370219213e+00
-5.3315486490000002e-04	3.5689800804075529e+00	2.7343750000000000e-02	3.5480387548956443e+01	1.4573958518770133e-01	1.4848497530000001e-02	-4.0040367560000001e-04	8.1844125779999999e-02	4.4461016250000003e-05	-1.2470075920000001e-06	-4.1318826650000001e-04	-9.4366932928603564e-01	1.9986340278241066e+00	0.0000000000000000e+00	-1.1137668004429109e-03	1.3297702104998743e+03	0.0000000000000000e+00	-7.4103307161499210e-01	3.5496822369371359e+04	0.0000000000000000e+00	2.6567962411118433e+01

